Alaya-EVOKE: From Linear-Scaling Supervision to Endless World

Interactive world models must support persistent memory, responsive interaction, and long-horizon generation, yet these requirements place conflicting demands on the model. Maintaining history in the denoiser context or key-value cache incurs growing cost, forcing a trade-off between session length and retained memory, while low-latency interaction relies on few-step generation whose capabilities are bounded by its teacher. Alaya-EVOKE (Evoke) addresses both limitations by externalizing persistent world state and redesigning the teacher for long-horizon interactive generation. Scene geometry is maintained in an external, camera-indexed world state bank, from which only view-relevant information is retrieved, keeping the denoiser context bounded as the session grows. Rather than treating the teacher as a fixed generator, we design it for long-horizon supervision: its sparse attention combines chunk-wise grouping, retrieval of selected distant frames, and a linear-attention global state, yielding linear growth in memory and compute while enabling supervision over long horizons. Such supervision exposes content drift that stays locally plausible within short windows, while per-chunk conditioning enables prompt changes and event control throughout the sequence. A 30-second distribution-matching objective, applied under self-forced rollouts, transfers both capabilities to a three-step student that uses no classifier-free guidance, improving resistance to long-term drift while preserving responsive conditioning. With bounded context and recurrent external memory, Evoke supports open-ended, continuously evolving generation; on a single H200 at $384\times 640$, each $1.5\,\mathrm{s}$ chunk is generated in $2.11\,\mathrm{s}$. As a three-step world model, Evoke achieves state-of-the-art performance on WBench while remaining competitive on VBench-Long and VBench-2.0.

==> tab/vbench_leaderboard_top10_plus_evoke.csv <==
# VBench leaderboards - public top 10 with evoke inserted by Total Score. Public rows scraped from the Vchitect/VBench_Leaderboard HF Space on 2026-08-09.

"### VBench-2.0 (text-to-video, 18 dimensions) - public top 10 + evoke (rank 1)"
Rank,Model,Date,Total Score,Creativity Score,Commonsense Score,Controllability Score,Human Fidelity Score,Physics Score,Human Anatomy,Human Clothes,Human Identity,Composition,Diversity,Mechanics,Material,Thermotics,Multi-View Consistency,Dynamic Spatial Relationship,Dynamic Attribute,Motion Order Understanding,Human Interaction,Complex Landscape,Complex Plot,Camera Motion,Motion Rationality,Instance Preservation,Source,Notes
1,evoke,2026-08-09,66.77%,55.22%,76.62%,41.99%,94.23%,65.80%,89.23%,100.00%,93.45%,70.38%,40.07%,80.00%,83.33%,75.00%,24.87%,36.23%,50.55%,35.35%,71.00%,18.00%,12.42%,70.37%,65.52%,87.72%,ours (VBENCH_FINAL.md),"evoke = Helios post_distill ckpt-600-merged; deviations: 1 sample/prompt, 5.875s 640x384 clips, self-enhanced prompts (Diversity kept official raw)"
2,Veo 3,2025-09-04,66.72%,60.85%,69.48%,47.04%,86.88%,69.35%,90.26%,99.53%,70.84%,68.57%,53.13%,81.82%,84.11%,75.51%,35.95%,45.89%,63.74%,40.40%,80.67%,21.78%,21.87%,54.94%,45.98%,92.98%,VBench public leaderboard (scraped 2026-08-09),
3,JT-CV,2026-04-01,64.60%,51.80%,66.94%,45.47%,83.53%,75.23%,93.64%,92.44%,64.51%,58.75%,44.86%,76.69%,81.25%,66.21%,76.78%,44.05%,54.21%,35.35%,84.67%,19.11%,14.87%,66.05%,60.34%,73.53%,VBench public leaderboard (scraped 2026-08-09),
4,ABot-World v0.1,2026-03-21,64.47%,55.29%,72.93%,44.13%,85.36%,64.61%,91.77%,98.05%,66.27%,55.06%,55.52%,68.42%,85.34%,73.97%,30.72%,31.88%,61.90%,39.39%,80.67%,21.33%,12.01%,61.73%,52.87%,92.98%,VBench public leaderboard (scraped 2026-08-09),
5,Vidu Q1 (2025-04-17),2025-04-21,62.70%,56.54%,65.98%,38.13%,81.24%,71.63%,88.87%,81.54%,73.31%,60.94%,52.14%,81.75%,72.82%,64.03%,67.92%,15.46%,55.68%,34.01%,73.67%,17.56%,10.67%,59.88%,45.40%,86.55%,VBench public leaderboard (scraped 2026-08-09),
6,ToMoviee 2.0,2025-09-18,61.78%,45.96%,67.41%,45.37%,80.68%,69.47%,76.78%,90.10%,75.16%,51.78%,40.13%,74.24%,82.46%,67.35%,53.84%,40.10%,61.17%,37.71%,75.33%,17.78%,15.46%,70.06%,48.85%,85.96%,VBench public leaderboard (scraped 2026-08-09),
7,Wan2.1,2025-03-28,60.20%,55.25%,63.98%,37.32%,81.60%,62.84%,82.59%,96.48%,65.73%,54.51%,56.00%,71.74%,75.68%,67.16%,36.79%,31.40%,45.42%,35.35%,80.00%,16.44%,13.14%,39.51%,39.08%,88.89%,VBench public leaderboard (scraped 2026-08-09),
8,Seedance 1.0 Pro (2025-05-28),2025-06-26,59.81%,53.04%,64.31%,39.84%,77.06%,64.81%,64.05%,100.00%,67.13%,51.91%,54.18%,63.16%,77.38%,64.34%,54.37%,37.20%,44.32%,29.63%,79.67%,16.67%,13.98%,57.41%,47.70%,80.92%,VBench public leaderboard (scraped 2026-08-09),
9,Kling 1.6,2025-03-28,59.00%,48.58%,65.45%,33.05%,83.56%,64.35%,86.99%,91.75%,71.95%,43.89%,53.26%,65.55%,68.00%,59.46%,64.38%,20.77%,19.41%,29.29%,72.00%,17.33%,10.83%,61.73%,38.51%,92.40%,VBench public leaderboard (scraped 2026-08-09),
10,Sora-480p,2025-03-28,58.38%,60.57%,64.32%,22.09%,87.72%,57.18%,86.45%,98.15%,78.57%,53.65%,67.48%,62.22%,64.94%,43.36%,58.22%,19.81%,08.06%,15.15%,58.00%,15.33%,11.11%,27.16%,34.48%,94.15%,VBench public leaderboard (scraped 2026-08-09),
11,StepVideo,2025-03-28,55.78%,51.26%,60.78%,17.22%,88.18%,61.44%,85.62%,96.04%,82.87%,35.48%,67.05%,60.48%,57.89%,55.38%,71.98%,14.98%,08.06%,06.83%,54.67%,07.11%,07.29%,21.60%,37.36%,84.21%,VBench public leaderboard (scraped 2026-08-09),

"### VBench-Long (text-to-video, 16 dimensions) - public top 10 + evoke (rank 7)"
Rank,Model,Date,Total Score,Quality Score,Semantic Score,Selected Score,subject consistency,background consistency,temporal flickering,motion smoothness,dynamic degree,aesthetic quality,imaging quality,object class,multiple objects,human action,color,spatial relationship,scene,appearance style,temporal style,overall consistency,Source,Notes
1,IPOW,2025-08-06,88.26%,87.83%,90.01%,88.26%,97.31%,97.67%,99.76%,97.94%,95.56%,67.42%,68.86%,97.43%,95.96%,97.00%,97.15%,97.80%,76.32%,23.60%,27.59%,26.77%,VBench public leaderboard (scraped 2026-08-09),
2,Vidu Q1 (2025-04-17),2025-04-21,87.41%,87.28%,87.94%,87.41%,95.80%,97.11%,99.34%,98.47%,91.85%,67.32%,69.07%,97.40%,93.89%,99.60%,99.04%,93.74%,67.41%,22.37%,26.46%,27.24%,VBench public leaderboard (scraped 2026-08-09),
3,IPOC (2025-04-14),2025-04-14,86.57%,87.00%,84.84%,86.57%,96.60%,97.57%,99.78%,97.60%,93.06%,65.22%,69.02%,92.41%,87.25%,98.00%,86.79%,95.46%,61.45%,24.01%,25.87%,26.85%,VBench public leaderboard (scraped 2026-08-09),
4,Wan2.1(2025-02-24),2025-02-24,86.22%,86.67%,84.44%,86.22%,96.62%,97.58%,99.38%,97.42%,94.26%,63.45%,69.63%,96.64%,86.59%,99.20%,94.39%,85.70%,61.24%,21.59%,26.18%,27.49%,VBench public leaderboard (scraped 2026-08-09),
5,IPOC,2025-02-28,85.71%,86.12%,84.09%,85.71%,96.68%,97.21%,99.11%,97.12%,92.59%,64.11%,68.43%,94.14%,85.73%,99.40%,88.64%,90.55%,54.01%,24.59%,25.79%,27.56%,VBench public leaderboard (scraped 2026-08-09),
6,MiracleVision V5,2025-01-21,85.23%,86.68%,79.43%,85.23%,97.32%,96.35%,98.62%,99.02%,93.52%,65.28%,65.67%,93.04%,81.60%,98.00%,89.92%,76.22%,46.80%,21.72%,25.16%,26.94%,VBench public leaderboard (scraped 2026-08-09),
7,evoke,2026-08-08,85.11%,85.55%,83.36%,85.11%,97.56%,97.43%,98.70%,97.29%,71.39%,64.43%,64.94%,91.65%,85.67%,99.00%,94.76%,82.82%,75.59%,77.85%,67.85%,75.02%,ours (VBENCH_FINAL.md),"evoke = Helios post_distill ckpt-600-merged; deviations: 1 sample/prompt, 8.875s 640x384 clips, self-enhanced prompts"
8,Veo 3,2025-08-06,85.06%,85.70%,82.49%,85.06%,97.36%,96.89%,99.30%,99.16%,72.43%,63.81%,68.23%,93.89%,82.20%,99.40%,82.48%,84.26%,57.43%,23.55%,25.97%,27.88%,VBench public leaderboard (scraped 2026-08-09),
9,LanDiff,2025-08-06,84.87%,85.41%,82.72%,84.87%,91.86%,98.24%,99.42%,97.11%,93.33%,65.24%,65.78%,94.86%,87.13%,96.60%,91.22%,73.58%,54.84%,25.60%,25.28%,27.43%,VBench public leaderboard (scraped 2026-08-09),
10,Wan2.1,2025-01-08,84.70%,85.64%,80.95%,84.70%,95.92%,97.39%,99.53%,96.92%,94.35%,61.53%,67.28%,94.24%,81.44%,98.80%,87.79%,81.08%,53.67%,21.13%,25.69%,27.44%,VBench public leaderboard (scraped 2026-08-09),
11,Open-Sora-2.0 (2025-03-18),2025-03-31,84.34%,85.40%,80.12%,84.34%,97.71%,98.00%,99.40%,98.69%,71.39%,64.39%,65.66%,94.50%,77.72%,95.40%,85.98%,76.18%,52.71%,22.98%,25.91%,27.50%,VBench public leaderboard (scraped 2026-08-09),

"### VBench-I2V (image-to-video, 9 dimensions) - public top 10 + evoke (rank 14) + 10 more below"
Rank,Model,Date,Total Score,I2V Score,Quality Score,Selected Score,Video-Text Camera Motion,Video-Image Subject Consistency,Video-Image Background Consistency,Subject Consistency,Background Consistency,Motion Smoothness,Dynamic Degree,Aesthetic Quality,Imaging Quality,Source,Notes
1,DreamX-World-1.0,2026-05-20,90.49%,97.74%,83.24%,90.49%,85.82%,98.27%,99.04%,95.35%,97.24%,98.52%,72.11%,63.70%,71.46%,VBench public leaderboard (scraped 2026-08-09),
2,ToMoviee-2.0,2025-09-08,89.76%,98.46%,81.06%,89.76%,83.51%,99.05%,99.64%,95.12%,97.10%,99.10%,47.07%,64.00%,70.15%,VBench public leaderboard (scraped 2026-08-09),
3,Steamer-I2V,2025-05-17,89.38%,96.52%,82.25%,89.38%,58.58%,98.02%,99.37%,93.45%,96.99%,98.47%,68.13%,63.94%,70.48%,VBench public leaderboard (scraped 2026-08-09),
4,Magi-1,2025-04-21,89.28%,96.12%,82.44%,89.28%,50.85%,98.39%,99.00%,93.96%,96.74%,98.68%,68.21%,64.74%,69.71%,VBench public leaderboard (scraped 2026-08-09),
5,Pi,2025-03-18,89.08%,96.21%,81.95%,89.08%,51.20%,98.67%,98.87%,96.87%,97.50%,99.18%,49.93%,61.91%,72.86%,VBench public leaderboard (scraped 2026-08-09),
6,JT-CV,2026-03-24,88.95%,97.43%,80.46%,88.95%,61.81%,99.14%,99.58%,95.87%,97.48%,99.25%,38.70%,62.37%,70.77%,VBench public leaderboard (scraped 2026-08-09),
7,Wan2.2-TI2V-5B (Qwen prompt-optimized),2026-02-12,88.80%,96.30%,81.30%,88.80%,50.69%,98.43%,99.27%,94.95%,96.81%,98.65%,52.85%,64.01%,70.70%,VBench public leaderboard (scraped 2026-08-09),
8,Wan2.2-I2V-A14B (Qwen prompt-optimized),2026-03-06,88.68%,96.51%,80.85%,88.68%,49.10%,98.60%,99.56%,94.99%,97.13%,98.22%,48.62%,64.71%,70.67%,VBench public leaderboard (scraped 2026-08-09),
9,MUG-V,2025-04-25,88.46%,95.37%,81.55%,88.46%,23.17%,98.82%,99.51%,95.73%,98.52%,98.90%,57.24%,61.37%,68.48%,VBench public leaderboard (scraped 2026-08-09),
10,Dynamic-I2V-5B,2025-05-28,88.45%,98.12%,78.78%,88.45%,88.10%,98.83%,98.97%,96.21%,98.39%,98.88%,27.15%,60.10%,69.23%,VBench public leaderboard (scraped 2026-08-09),
11,Step-Video-TI2V,2025-03-14,88.36%,95.50%,81.22%,88.36%,49.23%,97.86%,98.63%,96.02%,97.06%,99.24%,48.78%,62.29%,70.44%,VBench public leaderboard (scraped 2026-08-09),
12,Gen-4-I2V,2025-05-20,88.27%,95.65%,80.89%,88.27%,68.26%,97.84%,97.46%,93.23%,96.79%,98.99%,55.20%,61.77%,70.41%,VBench public leaderboard (scraped 2026-08-09),
13,Wan2.2-I2V-A14B (w/o prompt-optimized),2026-02-07,88.16%,95.82%,80.50%,88.16%,54.44%,97.52%,99.03%,94.68%,96.72%,98.32%,52.85%,61.53%,70.36%,VBench public leaderboard (scraped 2026-08-09),
14,evoke,2026-08-09,88.00%,95.51%,80.50%,88.00%,39.32%,98.16%,98.47%,92.70%,95.04%,97.13%,50.41%,62.43%,70.22%,ours (VBENCH_FINAL.md),"evoke = Helios post_distill ckpt-600-merged; deviations: 1 sample/prompt, 5.875s clips, aspect 5-3, self-enhanced prompts; all 9 dims measured"
15,CogVideoSFT,2024-10-23,87.98%,97.18%,78.77%,87.98%,84.93%,97.67%,98.76%,95.47%,98.30%,98.35%,36.51%,59.76%,67.64%,VBench public leaderboard (scraped 2026-08-09),
16,DynamiCrafter-1024,2024-07-22,87.76%,95.02%,80.50%,87.76%,35.81%,98.17%,98.60%,95.69%,97.38%,97.38%,47.40%,66.46%,69.34%,VBench public leaderboard (scraped 2026-08-09),
17,LTX-2-I2V (w/o prompt-optimized),2026-02-06,87.59%,96.53%,78.65%,87.59%,43.09%,99.38%,99.35%,97.65%,97.25%,99.29%,08.54%,63.61%,72.72%,VBench public leaderboard (scraped 2026-08-09),
18,DynamiCrafter-CIL-512,2024-11-19,87.45%,92.75%,82.15%,87.45%,28.70%,95.79%,97.66%,94.87%,98.33%,97.06%,83.01%,60.52%,67.31%,VBench public leaderboard (scraped 2026-08-09),
19,Pusa-V1.0,2025-07-28,87.32%,94.84%,79.80%,87.32%,29.46%,97.64%,99.24%,92.27%,96.02%,98.48%,52.60%,63.15%,68.27%,VBench public leaderboard (scraped 2026-08-09),
20,DynamiCrafter-512,2024-07-22,86.99%,93.53%,80.46%,86.99%,31.98%,97.21%,97.40%,93.81%,96.64%,96.84%,69.67%,60.88%,68.60%,VBench public leaderboard (scraped 2026-08-09),
21,Wan2.1-I2V-14B-720P,2025-05-08,86.86%,92.90%,80.82%,86.86%,34.76%,96.95%,96.44%,94.86%,97.07%,97.90%,51.38%,64.75%,70.44%,VBench public leaderboard (scraped 2026-08-09),
22,HunyuanVideo-I2V,2025-06-13,86.82%,95.10%,78.54%,86.82%,49.91%,98.53%,97.37%,95.26%,96.70%,99.23%,22.20%,62.55%,70.14%,VBench public leaderboard (scraped 2026-08-09),
23,STIV (Apple),2024-12-20,86.73%,93.48%,79.98%,86.73%,11.17%,98.96%,97.35%,98.40%,98.39%,99.61%,15.28%,66.00%,70.81%,VBench public leaderboard (scraped 2026-08-09),
24,CogVideoX-5b-I2V,2025-03-31,86.70%,94.79%,78.61%,86.70%,67.68%,97.19%,96.74%,94.34%,96.42%,98.40%,33.17%,61.87%,70.01%,VBench public leaderboard (scraped 2026-08-09),



==> tab/wbench_leaderboard_navi.csv <==
rank,model,note,creator,average,quality,setting,interaction,consistency,physical
1,"Evoke (ours, 3 step)",self-reported,,80.82,82.79,83.76,78.63,86.87,72.06
2,HiDream-O1-World,,HiDream.ai,80.7,81.9,81.9,79.5,88.0,72.1
3,LingBot-World v2,fast,Ant Group · Open Source,79.4,81.8,76.8,82.8,86.5,69.1
4,Kling 3.0,,Kling AI · API,79.0,81.4,91.0,69.4,83.7,69.3
5,LingBot-World,base-camera,Ant Group · Open Source,78.5,78.9,72.6,80.1,89.9,71.2
6,HY-World 1.5,ar-distill,Tencent · Open Source,78.1,78.1,72.2,86.8,86.9,66.3
7,Wan 2.7,,Alibaba · API,78.1,81.5,91.4,64.4,81.6,71.8
8,HY-Video 1.5,,Tencent · Open Source,77.9,77.6,85.6,71.4,87.4,67.4
9,LingBot-World,fast,Ant Group · Open Source,77.4,79.4,77.9,79.2,84.9,65.7
10,Happy Oyster,,Alibaba · Web,76.8,77.3,74.2,84.9,84.3,63.5
11,Lyra 2.0,4-step AR,NVIDIA · Open Source,76.4,77.1,73.2,85.6,79.3,66.7
12,Seedance 1.5,,ByteDance · API,76.2,82.1,82.9,66.3,81.3,68.4
13,Cosmos3-Super,,NVIDIA · Open Source,76.0,76.4,91.6,58.0,85.0,69.2
14,SANA-WM,4-step AR,NVIDIA · Open Source,76.0,79.3,76.1,82.2,80.7,61.9
15,DreamX-World,5B AR,Amap · Open Source,75.0,77.5,80.8,78.6,74.9,63.3
16,ABot-World,,Amap · Open Source,74.7,76.8,71.4,84.0,79.5,61.7
17,Cosmos 2.5,,NVIDIA · Open Source,74.6,72.9,83.3,63.1,86.5,67.4
18,Cosmos3-Nano,,NVIDIA · Open Source,74.2,77.4,87.3,59.1,83.7,63.6
19,LTX 2.3,,Lightricks · Open Source,74.2,77.1,85.2,66.4,77.2,64.9
20,InSpatio-World,,InSpatio · Open Source,73.9,71.5,71.4,73.2,88.4,65.2
21,Genie 3,,Google · Web,73.9,75.2,72.5,73.4,82.6,65.7
22,Fantasy-World,,Amap · Open Source,73.8,72.4,71.3,71.9,86.4,66.8
23,YUME 1.5,,Shanghai AI Lab · Open Source,73.3,77.6,72.4,71.4,80.1,65.2
24,LongCat-Video,,Meituan · Open Source,73.2,75.4,72.3,62.1,87.1,68.9
25,AlayaWorld,,Alaya Lab · Open Source,73.0,66.9,65.8,73.9,88.2,70.1
26,Infinite-World,,Meituan · Open Source,72.8,77.0,69.3,75.4,80.0,62.1
27,MatrixGame3,,Skywork · Open Source,71.3,75.5,63.6,83.6,74.5,59.3
28,Kairos 3.0,,SenseTime · Open Source,70.3,74.0,70.3,64.1,82.6,60.4
29,MatrixGame2,,Skywork · Open Source,68.7,73.8,67.1,80.3,65.1,57.2
30,HY-GameCraft,,Tencent · Open Source,68.2,73.0,66.6,66.3,72.6,62.4
31,Astra,,Tsinghua · Open Source,63.7,67.1,59.6,66.9,73.3,51.4

